FeI lines in 0.91-1.33 ${\rm \mu}$m spectra of red giants for measuring the microturbulence and metallicities

For a detailed analysis of stellar chemical abundances, high-resolution spectra in the optical have mainly been used, while the development of near-infrared (NIR) spectrograph has opened new wavelength windows. Red giants have a large number of resolved absorption lines in both the optical and NIR wavelengths, but the characteristics of the lines in different wave passbands are not necessarily the same. We present a selection of FeI lines in the $z^{\prime}$, $Y$, and $J$ bands (0.91-1.33 $\mu$m). On the basis of two different lists of lines in this range, the Vienna Atomic Line Database (VALD) and the catalog published by Mel\'endez & Barbuy in 1999 (MB99), we selected sufficiently strong lines that are not severely blended and compiled lists with 107 FeI lines in total (97 and 75 lines from VALD and MB99, respectively). Combining our lists with high-resolution ($\lambda/\Delta\lambda = 28,000$) and high signal-to-noise ($>500$) spectra taken with a NIR spectrograph, WINERED, we present measurements of the iron abundances of two prototype red giants: Arcturus and $\mu$ Leo. A bootstrap method for determining the microturbulence and abundance together with their errors is demonstrated. The standard deviations of $\log\epsilon_{\rm Fe}$ values from individual FeI lines are significantly smaller when we use the lines from MB99 instead of those from VALD. With the MB99 list, we obtained $\xi=1.20\pm0.11\ {\rm km~s^{-1}}$ and $\log\epsilon_{\rm Fe}=7.01\pm0.05$ dex for Arcturus, and $\xi=1.54\pm0.17\ {\rm km~s^{-1}}$ and $\log\epsilon_{\rm Fe}=7.73\pm0.07$ dex for $\mu$ Leo. These final values show better agreements with previous values in the literature than the corresponding values we obtained with VALD.

==> table2.txt <==
9117.1309 2.8581 -3.454 6.970 7.888
9118.8806 2.8316 -2.115 6.411 8.612
9146.1275 2.5881 -2.804 6.828 6.749
9210.0240 2.8450 -2.404 6.789 7.276
9602.1301 5.0117 -1.744  (w)  7.408
9653.1147 4.7331 -0.684 6.780 7.545
9657.2326 5.0856 -0.780 6.768 7.152
9738.5725 4.9913 +0.150 6.861 7.308
9753.0906 4.7955 -0.782 6.850  (*) 
9791.6983 2.9904 -4.223  (w)  7.126
9800.3075 5.0856 -0.453 6.558 7.457
9811.5041 5.0117 -1.362 7.100 7.646
9820.2408 2.4242 -5.073  (w)   (*) 
9861.7337 5.0638 -0.142 6.647  (b) 
9868.1857 5.0856 -0.979 7.098 8.246
9889.0351 5.0331 -0.446 6.974 7.660
9937.0898 4.5931 -2.442  (w)  7.544
9944.2065 5.0117 -1.338 7.046 7.401
9980.4629 5.0331 -1.379 6.851 7.935
10041.472 5.0117 -1.772  (w)  7.958
10065.045 4.8349 -0.289 6.774 7.618
10081.393 2.4242 -4.537 6.995 7.602
10114.014 2.7586 -3.692 6.918  (b) 
10145.561 4.7955 -0.177 6.947  (b) 
10155.162 2.1759 -4.226 6.770 7.459
10167.468 2.1979 -4.117 6.914 7.828
10195.105 2.7275 -3.580 6.861 7.985
10216.313 4.7331 -0.063 6.888 7.794
10218.408 3.0713 -2.760 6.903 8.167
10227.994 6.1189 -0.354  (w)  7.988
10265.217 2.2227 -4.537 6.832 7.358
10307.454 4.5931 -2.067 6.486 7.158
10340.885 2.1979 -3.577 7.001 7.707
10347.965 5.3933 -0.551 6.700 7.892
10353.804 5.3933 -0.819 6.784 7.581
10360.578 5.5188 -1.403  (w)  6.970
10388.744 5.4457 -1.468  (w)  7.960
10395.794 2.1759 -3.393 6.931 7.773
10435.355 4.7331 -1.945  (w)  7.849
10469.652 3.8835 -1.184 6.795 8.031
10532.234 3.9286 -1.480 6.863 7.725
10535.709 6.2057 -0.108  (w)  8.495
10555.649 5.4457 -1.108  (w)  7.324
10577.139 3.3014 -3.136 6.917 8.026
10611.686 6.1692 +0.021 6.823 7.973
10616.721 3.2671 -3.127 6.730 7.398
10674.070 6.1692 -0.466  (w)  8.328
10717.806 5.5392 -0.436 5.889 7.182
10725.185 3.6398 -2.763 6.692 7.747
10753.004 3.9597 -1.845 6.684 7.616
10771.228 5.5869 -1.285  (w)  7.019
10780.694 3.2367 -3.289 6.560 7.395
10783.050 3.1110 -2.567 6.723 7.477
10818.274 3.9597 -1.948 6.811 8.114
10863.518 4.7331 -0.895 6.821 7.879
10881.758 2.8450 -3.604 6.857 7.894
10884.262 3.9286 -1.925 6.719 7.383
10896.299 3.0713 -2.694 6.675 7.531
11026.788 3.9433 -2.805 7.194  (*) 
11053.512 3.9841 -3.311  (w)   (*) 
11119.795 2.8450 -2.202 6.684  (*) 
11135.958 5.3139 -1.718  (w)   (*) 
11607.572 2.1979 -2.009 6.848 7.461
11638.260 2.1759 -2.214 6.788 7.779
11681.594 3.5465 -3.615  (w)  7.608
11689.972 2.2227 -2.068 7.110  (b) 
11715.486 5.6424 -1.362  (w)  7.979
11725.562 5.6989 -1.096  (w)  7.061
11783.265 2.8316 -1.574 6.861 7.503
11854.238 5.6826 -1.306  (w)  7.209
11973.046 2.1759 -1.483 6.901 7.627
12053.082 4.5585 -1.543 6.848 7.492
12119.494 4.5931 -1.635 6.797 7.647
12190.098 3.6352 -2.330 6.555 7.381
12213.336 4.6382 -1.845 6.933 7.671
12227.112 4.6070 -1.368 6.638 7.469
12283.298 6.1692 -0.537  (w)  7.636
12340.481 2.2786 -5.098 7.231 8.188
12342.916 4.6382 -1.463 6.761 8.133
12556.996 2.2786 -3.626 6.695 7.003
12615.928 4.6382 -1.517 6.575 8.043
12638.703 4.5585 -0.783 6.865 7.624
12648.741 4.6070 -1.140 6.951 7.705
12789.450 5.0095 -1.514 6.757 7.481
12807.152 3.6398 -2.452 7.213 8.428
12824.859 3.0176 -3.835 7.067  (b) 
12840.574 4.9556 -1.329 6.817  (b) 
12879.766 2.2786 -3.458 6.943 7.567
12896.118 4.9130 -1.424 6.716 7.398
13006.684 2.9904 -3.744 7.224 8.481
13014.841 5.4457 -1.693  (w)  7.903
13039.647 5.6547 -0.731 6.453 6.908
13098.876 5.0095 -1.290 6.626 7.374
13107.972 5.6693 -1.449  (w)  7.025
13145.071 4.1426 -3.296  (w)   (*) 
13147.920 5.3933 -0.814 6.981 7.661
13222.523 5.6547 -1.278  (w)  7.619


==> table3.txt <==
10019.79 5.48 -1.440  (w)  7.582
10032.86 5.51 -1.360  (w)  7.522
10041.47 5.01 -1.840  (w)  7.982
10065.05 4.84 -0.570 7.144 7.825
10081.39 2.42 -4.530 6.963 7.459
10114.02 2.76 -3.760 7.010  (b) 
10145.57 4.80 -0.410 7.335 8.342
10155.16 2.18 -4.360 6.901 7.438
10167.47 2.20 -4.260 7.071 7.757
10195.11 2.73 -3.630 6.915 7.800
10216.32 4.73 -0.290 7.262 8.006
10218.41 3.07 -2.930 7.092 8.038
10230.78 5.87 -0.700  (w)  7.774
10265.22 2.22 -4.670 6.962 7.416
10307.45 4.59 -2.450  (w)  7.524
10340.89 2.20 -3.650 7.092 7.508
10347.96 5.39 -0.820 6.970 8.024
10353.81 5.39 -1.090  (w)  7.707
10395.80 2.18 -3.420 6.749 7.353
10401.72 3.02 -4.360  (w)  7.583
10435.36 4.73 -2.110  (w)  7.852
10452.75 3.88 -2.300 6.781 7.713
10469.66 3.88 -1.370 6.984 7.908
10532.24 3.93 -1.760 7.151 7.733
10555.65 5.45 -1.390  (w)  7.565
10577.14 3.30 -3.280 7.068 7.995
10611.68 6.17 -0.090 6.932 8.033
10616.72 3.27 -3.340 6.922 7.529
10725.19 3.64 -2.980 6.814 7.742
10753.01 3.96 -2.140 6.966 7.664
10754.76 2.83 -4.390 6.911 7.770
10780.70 3.24 -3.590 6.869 7.577
10783.05 3.11 -2.800 6.900 7.288
10818.28 3.96 -2.230 7.086 8.145
10849.46 5.54 -0.730 6.977 7.761
10853.00 3.87 -3.270  (w)  8.055
10863.52 4.73 -1.060 7.089 8.084
10881.76 2.85 -3.500 6.859 7.726
10884.26 3.93 -2.180 6.800 7.311
10896.30 3.07 -2.930 6.976 7.722
11026.78 3.94 -2.770 7.131  (*) 
11053.52 3.98 -3.090  (w)   (*) 
11119.80 2.85 -2.540 7.018  (b) 
11135.96 5.31 -1.100 7.206  (*) 
11607.57 2.20 -2.460 7.309 7.656
11638.26 2.18 -2.590 7.184 7.923
11681.60 3.55 -3.410 6.820 7.449
11715.49 5.64 -1.200  (w)   (*) 
11783.26 2.83 -1.860 7.195 7.595
11973.04 2.18 -2.280 7.680 8.120
12053.08 4.56 -1.750 7.085 7.621
12119.50 4.59 -1.880 7.050 7.838
12190.10 3.63 -2.750 6.953 7.614
12213.34 4.64 -2.090 7.190 7.853
12227.12 4.61 -1.600 6.871 7.567
12283.28 6.17 -0.610  (w)  7.629
12340.49 2.28 -4.790 6.895 7.628
12342.92 4.64 -1.680 7.014 8.644
12557.01 2.28 -4.070 7.132 7.258
12615.93 4.64 -1.770 6.843 8.224
12638.72 4.56 -1.000 7.265 7.900
12648.74 4.61 -1.320 7.219 7.823
12789.47 5.01 -1.920  (w)  7.849
12807.16 3.64 -2.760 7.291 8.152
12824.87 3.02 -3.680 6.791 7.331
12840.58 4.95 -1.760 7.346  (b) 
12879.78 2.28 -3.610 7.111 7.464
12896.12 4.91 -1.800 7.091 7.698
12946.54 3.25 -4.230  (w)  7.564
13006.70 2.99 -3.490 6.943 7.890
13014.85 5.45 -1.680  (w)  7.739
13039.66 5.66 -1.320  (w)  7.485
13098.92 5.01 -1.730 7.092 7.819
13147.93 5.39 -0.930 7.133 7.739
13291.78 5.48 -1.580  (w)   (*) 

